Radioactive nuclei in the early Solar System: analysis of the 15 isotopes produced by core-collapse supernovae

Short-lived radioactive isotopes (SLRs) with half-lives between 0.1 to 100 Myr can be used to probe the origin of the Solar System. In this work, we examine the core-collapse supernovae production of the 15 SLRs produced: $^{26}$Al, $^{36}$Cl, $^{41}$Ca, $^{53}$Mn, $^{60}$Fe, $^{92}$Nb, $^{97}$Tc, $^{98}$Tc, $^{107}$Pd, $^{126}$Sn, $^{129}$I, $^{135}$Cs, $^{146}$Sm, $^{182}$Hf, and $^{205}$Pb. We probe the impact of the uncertainties of the core-collapse explosion mechanism by examining a collection of 62 core-collapse models with initial masses of 15, 20, and 25M$_{\odot}$, explosion energies between 3.4$\times$10$^{50}$ and 1.8$\times$10$^{52}$ ergs and compact remnant masses between 1.5M$_{\odot}$and 4.89M$_{\odot}$. We identify the impact of both explosion energy and remnant mass on the final yields of the SLRs. Isotopes produced within the innermost regions of the star, such as $^{92}$Nb and $^{97}$Tc, are the most affected by the remnant mass, $^{92}$Nb varying by five orders of magnitude. Isotopes synthesised primarily in explosive C-burning and explosive He-burning, such as $^{60}$Fe, are most affected by explosion energies. $^{60}$Fe increases by two orders of magnitude from the lowest to the highest explosion energy in the 15M$_{\odot}$model. The final yield of each examined SLR is used to compare to literature models.

==> legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.

==> ref.txt <==
@article{Fryer2017,
archivePrefix = {arXiv},
arxivId = {1712.03415},
author = {Fryer, Chris L. and Andrews, Sydney and Even, Wesley and Heger, Alex and Safi-Harb, Samar},
doi = {10.3847/1538-4357/aaaf6f},
eprint = {1712.03415},
file = {:Users/thomaslawson/Downloads/Fryer{\_}2018{\_}ApJ{\_}856{\_}63.pdf:pdf},
keywords = {abundances,general,nuclear reactions,nucleosynthesis,supernovae},
title = {{Parameterizing the Supernova Engine and its Effects on Remnants and Basic Yields}},
url = {http://arxiv.org/abs/1712.03415{\%}0Ahttp://dx.doi.org/10.3847/1538-4357/aaaf6f},
volume = {63},
year = {2017}
}

@ARTICLE{pignatari:18,
       author = {{Pignatari}, Marco and {Hoppe}, Peter and {Trappitsch}, Reto and {Fryer}, Chris and {Timmes}, F.~X. and {Herwig}, Falk and {Hirschi}, Raphael},
        title = "{The neutron capture process in the He shell in core-collapse supernovae: Presolar silicon carbide grains as a diagnostic tool for nuclear astrophysics}",
      journal = {\gca},
     keywords = {Stars, Nuclear reactions, Nucleosynthesis, Abundances, Supernovae},
         year = 2018,
        month = jan,
       volume = {221},
        pages = {37-46},
          doi = {10.1016/j.gca.2017.06.005},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2018GeCoA.221...37P},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{meyer:00,
       author = {{Meyer}, B.~S. and {Clayton}, D.~D. and {The}, L. -S.},
        title = "{Molybdenum and Zirconium Isotopes from a Supernova Neutron Burst}",
      journal = {\apjl},
     keywords = {ISM: Dust, Extinction, Nuclear Reactions, Nucleosynthesis, Abundances, Stars: Supernovae: General},
         year = 2000,
        month = sep,
       volume = {540},
       number = {1},
        pages = {L49-L52},
          doi = {10.1086/312865},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2000ApJ...540L..49M},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{blake:76,
       author = {{Blake}, J.~B. and {Schramm}, D.~N.},
        title = "{A Possible Alternative to the R-Process}",
      journal = {\apj},
         year = 1976,
        month = nov,
       volume = {209},
        pages = {846-849},
          doi = {10.1086/154782},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1976ApJ...209..846B},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{pignatari:10,
       author = {{Pignatari}, M. and {Gallino}, R. and {Heil}, M. and {Wiescher}, M. and {K{\"a}ppeler}, F. and {Herwig}, F. and {Bisterzo}, S.},
        title = "{The Weak s-Process in Massive Stars and its Dependence on the Neutron Capture Cross Sections}",
      journal = {\apj},
     keywords = {nuclear reactions, nucleosynthesis, abundances, stars: abundances},
         year = 2010,
        month = feb,
       volume = {710},
       number = {2},
        pages = {1557-1577},
          doi = {10.1088/0004-637X/710/2/1557},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2010ApJ...710.1557P},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{raiteri:91,
       author = {{Raiteri}, C.~M. and {Busso}, M. and {Gallino}, R. and {Picchio}, G.},
        title = "{S-Process Nucleosynthesis in Massive Stars and the Weak Component. II. Carbon Burning and Galactic Enrichment}",
      journal = {\apj},
     keywords = {Abundance, Nuclear Reactions, Stellar Interiors, Stellar Mass, Supernovae, Carbon, Combustion Chemistry, Ejecta, Isotopes, Astrophysics, NUCLEOSYNTHESIS, STARS: ABUNDANCES, STARS: INTERIORS, STARS: MASSIVE, STARS: SUPERNOVAE},
         year = 1991,
        month = apr,
       volume = {371},
        pages = {665},
          doi = {10.1086/169932},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1991ApJ...371..665R},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{pignatari:16,
       author = {{Pignatari}, Marco and {G{\"o}bel}, Kathrin and {Reifarth}, Ren{\'e} and {Travaglio}, Claudia},
        title = "{The production of proton-rich isotopes beyond iron: The {\ensuremath{\gamma}}-process in stars}",
      journal = {International Journal of Modern Physics E},
     keywords = {Nuclear astrophysics, stars, 26.30.-k, 97.10.Tk, 97.60.Bw, Nucleosynthesis in novae supernovae and other explosive environments, Abundances chemical composition, Supernovae, Astrophysics - Solar and Stellar Astrophysics},
         year = 2016,
        month = apr,
       volume = {25},
       number = {4},
          eid = {1630003-232},
        pages = {1630003-232},
          doi = {10.1142/S0218301316300034},
archivePrefix = {arXiv},
       eprint = {1605.03690},
 primaryClass = {astro-ph.SR},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2016IJMPE..2530003P},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{rauscher:13,
       author = {{Rauscher}, T. and {Dauphas}, N. and {Dillmann}, I. and {Fr{\"o}hlich}, C. and {F{\"u}l{\"o}p}, Zs and {Gy{\"u}rky}, Gy},
        title = "{Constraining the astrophysical origin of the p-nuclei through nuclear physics and meteoritic data}",
      journal = {Reports on Progress in Physics},
     keywords = {Astrophysics - Solar and Stellar Astrophysics, Astrophysics - High Energy Astrophysical Phenomena, Astrophysics - Instrumentation and Methods for Astrophysics, Nuclear Experiment, Nuclear Theory},
         year = 2013,
        month = jun,
       volume = {76},
       number = {6},
          eid = {066201},
        pages = {066201},
          doi = {10.1088/0034-4885/76/6/066201},
archivePrefix = {arXiv},
       eprint = {1303.2666},
 primaryClass = {astro-ph.SR},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2013RPPh...76f6201R},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{takahashi:87,
       author = {{Takahashi}, K. and {Yokoi}, K.},
        title = "{Beta-Decay Rates of Highly Ionized Heavy Atoms in Stellar Interiors}",
      journal = {Atomic Data and Nuclear Data Tables},
         year = 1987,
        month = jan,
       volume = {36},
        pages = {375},
          doi = {10.1016/0092-640X(87)90010-6},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1987ADNDT..36..375T},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{goriely:99,
       author = {{Goriely}, S.},
        title = "{Uncertainties in the solar system r-abundance distribution}",
      journal = {\aap},
     keywords = {NUCLEAR REACTIONS, NUCLEOSYNTHESIS, ABUNDANCES, SUN: ABUNDANCES, SOLAR SYSTEM: GENERAL, STARS: ABUNDANCES},
         year = 1999,
        month = feb,
       volume = {342},
        pages = {881-891},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1999A&A...342..881G},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{lugaro:14,
       author = {{Lugaro}, Maria and {Heger}, Alexander and {Osrin}, Dean and
         {Goriely}, Stephane and {Zuber}, Kai and {Karakas}, Amanda I. and
         {Gibson}, Brad K. and {Doherty}, Carolyn L. and {Lattanzio}, John C. and
         {Ott}, Ulrich},
        title = "{Stellar origin of the $^{182}$Hf cosmochronometer and the presolar history of solar system matter}",
      journal = {Science},
     keywords = {PLANET SCI, Astronomy, Planetary-Science, Ecology, Astrophysics - Solar and Stellar Astrophysics},
         year = "2014",
        month = "Aug",
       volume = {345},
       number = {6197},
        pages = {650-653},
          doi = {10.1126/science.1253338},
archivePrefix = {arXiv},
       eprint = {1408.2050},
 primaryClass = {astro-ph.SR},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2014Sci...345..650L},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{bondarenko:02,
       author = {{Bondarenko}, V. and {Berzins}, J. and {Prokofjevs}, P. and
         {Simonova}, L. and {von Egidy}, T. and {Honz{\'a}tko}, J. and {Tomand
        l}, I. and {Alexa}, P. and {Wirth}, H. -F. and {K{\"o}ster}, U. and
         {Eisermann}, Y. and {Metz}, A. and {Graw}, G. and {Hertenberger}, R. and
         {Rubacek}, L.},
        title = "{Interplay of quasiparticle and phonon excitations in $^{181}$Hf observed through (n,{\ensuremath{\gamma}}) and (<A>d{\textrightarrow}</A>,p) reactions}",
      journal = {\nphysa},
     keywords = {21.10.─k, 23.20.Lv, 27.70.+q, gamma transitions and level energies, 150\&lt, =A\&lt, =189},
         year = 2002,
        month = oct,
       volume = {709},
       number = {1-4},
        pages = {3-59},
          doi = {10.1016/S0375-9474(02)00646-2},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2002NuPhA.709....3B},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{rapp:06,
       author = {{Rapp}, W. and {G{\"o}rres}, J. and {Wiescher}, M. and {Schatz}, H. and {K{\"a}ppeler}, F.},
        title = "{Sensitivity of p-Process Nucleosynthesis to Nuclear Reaction Rates in a 25 M$_{solar}$ Supernova Model}",
      journal = {\apj},
     keywords = {Nuclear Reactions, Nucleosynthesis, Abundances, Stars: Supernovae: General, Astrophysics, Nuclear Theory},
         year = 2006,
        month = dec,
       volume = {653},
       number = {1},
        pages = {474-489},
          doi = {10.1086/508402},
archivePrefix = {arXiv},
       eprint = {astro-ph/0608341},
 primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2006ApJ...653..474R},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{arnould:76,
       author = {{Arnould}, M.},
        title = "{Possibility of synthesis of proton-rich nuclei in highly evolved stars. II.}",
      journal = {\aap},
     keywords = {Abundance, Astronomical Models, Nuclear Fusion, Protons, Stellar Evolution, Interstellar Matter, Neutrinos, Solar System, Astrophysics},
         year = 1976,
        month = jan,
       volume = {46},
       number = {1},
        pages = {117-125},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1976A&A....46..117A},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{andrassy:20,
       author = {{Andrassy}, R. and {Herwig}, F. and {Woodward}, P. and {Ritter}, C.},
        title = "{3D hydrodynamic simulations of C ingestion into a convective O shell}",
      journal = {\mnras},
     keywords = {convection, hydrodynamics, turbulence, stars: evolution, stars: interiors, stars: massive, Astrophysics - Solar and Stellar Astrophysics},
         year = 2020,
        month = jan,
       volume = {491},
       number = {1},
        pages = {972-992},
          doi = {10.1093/mnras/stz2952},
archivePrefix = {arXiv},
       eprint = {1808.04014},
 primaryClass = {astro-ph.SR},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2020MNRAS.491..972A},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{meakin:06,
       author = {{Meakin}, Casey A. and {Arnett}, David},
        title = "{Active Carbon and Oxygen Shell Burning Hydrodynamics}",
      journal = {\apjl},
     keywords = {Hydrodynamics, Stars: Interiors, Turbulence, Waves, Astrophysics},
         year = 2006,
        month = jan,
       volume = {637},
       number = {1},
        pages = {L53-L56},
          doi = {10.1086/500544},
archivePrefix = {arXiv},
       eprint = {astro-ph/0601348},
 primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2006ApJ...637L..53M},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}




==> tables/H_ingestion_data.txt <==
H ingestion correction factor, based on Marco's work in Budapest
isotope,correction factor
AL 27,0.6836792452830189
AL 26,0.07099863201094392
FE 56,1.0
FE 60,79.31132075471697
I 129,1
CS135,1
HF182,1


==> tables/H_ingestion_data_He.txt <==
H ingestion correction factor, based on Marco's work in Budapest
isotope,correction factor
AL 27,0.6384932313125368
AL 26,0.07049965776865161
FE 56,0.9789448781641827
FE 60,323.66841710427605
I 129,12.396088019559901
CS135,4.63076923076923
HF182,87.6969696969697


==> tables/H_ingestion_data_He_5.txt <==
H ingestion correction factor, based on Marco's work in Budapest
isotope,correction factor
AL 27,1
AL 26,0.6742642026009583
FE 56,1
FE 60,13.319579894973742

